Geometry Optimization of Crystals by the Quasi-Independent Curvilinear Coordinate Approximation

The quasi-independent curvilinear coordinate approximation (QUICCA) method [K. N\'emeth and M. Challacombe, J. Chem. Phys. {\bf 121}, 2877, (2004)] is extended to the optimization of crystal structures. We demonstrate that QUICCA is valid under periodic boundary conditions, enabling simultaneous relaxation of the lattice and atomic coordinates, as illustrated by tight optimization of polyethylene, hexagonal boron-nitride, a (10,0) carbon-nanotube, hexagonal ice, quartz and sulfur at the $\Gamma$-point RPBE/STO-3G level of theory.

==> U321G.dat <==

1    -3581.18649718
2    -3581.24743165
3    -3581.24975774
4    -3581.25807334
5    -3581.26140959
6    -3581.26900835
7    -3581.28025462
8    -3581.28844187
9    -3581.28978890
10   -3581.29085324
11   -3581.29155931
12   -3581.29176223
13   -3581.29190931
14   -3581.29219969
15   -3581.29236358
16   -3581.29243900
17   -3581.29179606
18   -3581.29228087
19   -3581.29249409
20   -3581.29256338
22   -3581.29259585
23   -3581.29260062



==> U321GKK.dat <==
1 -895.300319

==> USTO3G.dat <==
      1        -3536.55578808
      2        -3536.63975658
      3        -3536.64933446
      4        -3536.65786127
      5        -3536.66593645
      6        -3536.67217649
      7        -3536.67465210
      8        -3536.67531950
      9        -3536.67555742
     10        -3536.67688344
     11        -3536.67715813
     12        -3536.67723324
     13        -3536.67730307
     14        -3536.67732871
     15        -3536.67734338
     16        -3536.67735045
     17        -3536.67735946
     18        -3536.67736537


#     19        -3536.67736828

#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.074361      on atom     1
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.017598      on atom     2
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.014228      on atom    39
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.012684      on atom    71
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.010521      on atom    71
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.006041      on atom     2
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.004749      on atom   118
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.010359      on atom    86
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.008589      on atom    17
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.003199      on atom    43
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.002000      on atom   105
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.002406      on atom    91
#U2x2x2D.out:     Max Unconstrained Cart Grad =     0.001207      on atom    43
#U2x2x2D_14633.out:     Max Unconstrained Cart Grad =     0.001139      on atom    58
#U2x2x2D_14633.out:     Max Unconstrained Cart Grad =     0.001057      on atom    65
#U2x2x2D_14633.out:     Max Unconstrained Cart Grad =     0.001947      on atom    17
#U2x2x2D_14633.out:     Max Unconstrained Cart Grad =     0.000974      on atom    74
#U2x2x2D_14633.out:     Max Unconstrained Cart Grad =     0.000612      on atom    86
#U2x2x2D_14633.out:     Max Unconstrained Cart Grad =     0.000430      on atom    14


==> USTOC98.dat <==
1 -442.069367
